One-Sided Expert-Parallel All-to-All for Mixture-of-Experts Inference over NVLink

Expert parallelism (EP) shards the experts of a Mixture-of-Experts (MoE) layer across GPUs, so every MoE layer requires two all-to-all communications, namely dispatch and combine. Compared with training, inference processes relatively few tokens per GPU at a time, and at small batch sizes fixed costs that do not grow with the number of tokens, rather than data movement, dominate the latency. We present NVLinkOneSided, a one-sided EP all-to-all for GPUs within a single NVLink domain. Each source rank pushes its tokens, without first exchanging metadata, into rank-major buffers on the target GPUs, and the grouped GEMMs read them in place instead of from a per-expert copy. We provide two protocols for the synchronization that the communication requires, namely Fence and Sentinel, for high-throughput and low-latency scenarios respectively. On Blackwell GPUs, NVLinkOneSided completes dispatch and combine 1.2-3.0$\times$ faster than DeepEP, with the largest speedups at small batch sizes. The resulting MoE layer is up to 2.4$\times$ faster than DeepEP with DeepGEMM. It even outperforms the fused DeepGEMM MegaMoE at up to 128 tokens per GPU, making it still competitive for decoding. We expose NVLinkOneSided through a modular interface, so that it is agnostic to the activation quantization format, decoupled from the MoE compute backend and easy to integrate into inference frameworks.

==> data/series/a2a_kimik3_deepep.dat <==
T dispatch combine rt speedup
1 23.196 26.150 49.346 1.0000
2 23.798 28.970 52.768 1.0000
4 25.142 29.866 55.008 1.0000
8 24.396 30.798 55.194 1.0000
16 24.974 31.182 56.156 1.0000
32 25.132 32.304 57.436 1.0000
64 26.460 35.930 62.390 1.0000
128 29.072 40.674 69.746 1.0000
256 33.612 50.964 84.576 1.0000
512 43.880 71.592 115.473 1.0000
1024 66.912 111.368 178.280 1.0000
2048 117.364 199.061 316.425 1.0000
4096 223.939 376.315 600.254 1.0000


==> data/series/a2a_kimik3_fence.dat <==
T dispatch combine rt speedup
1 12.686 11.334 24.020 2.0544
2 12.978 11.246 24.224 2.1783
4 12.356 11.512 23.868 2.3047
8 13.154 11.280 24.434 2.2589
16 13.144 14.010 27.154 2.0681
32 13.198 14.746 27.944 2.0554
64 13.144 16.684 29.828 2.0917
128 16.054 20.674 36.728 1.8990
256 21.774 30.930 52.704 1.6047
512 33.554 51.572 85.126 1.3565
1024 54.772 90.213 144.985 1.2296
2048 96.026 167.243 263.269 1.2019
4096 180.061 321.083 501.144 1.1978


==> data/series/a2a_kimik3_sentinel.dat <==
T dispatch combine rt speedup
1 8.640 8.566 17.206 2.8680
2 8.926 8.672 17.598 2.9985
4 8.662 11.054 19.716 2.7900
8 9.026 11.462 20.488 2.6940
16 9.196 11.680 20.876 2.6900
32 9.398 12.812 22.210 2.5860
64 10.650 15.578 26.228 2.3788
128 13.840 20.688 34.528 2.0200
256 19.906 32.092 51.998 1.6265
512 38.656 50.586 89.242 1.2939
1024 60.664 89.132 149.797 1.1901
2048 105.650 165.153 270.803 1.1685
4096 191.502 316.145 507.648 1.1824


==> data/series/a2a_v41flash_deepep.dat <==
T dispatch combine rt speedup
1 23.224 24.706 47.930 1.0000
2 21.468 25.572 47.040 1.0000
4 21.418 26.060 47.478 1.0000
8 21.390 26.450 47.840 1.0000
16 21.696 26.802 48.498 1.0000
32 22.008 28.216 50.224 1.0000
64 23.006 30.604 53.610 1.0000
128 25.246 36.460 61.706 1.0000
256 30.682 47.970 78.652 1.0000
512 42.112 69.334 111.447 1.0000
1024 68.880 113.290 182.171 1.0000
2048 120.339 204.980 325.319 1.0000
4096 227.513 404.061 631.574 1.0000


==> data/series/a2a_v41flash_fence.dat <==
T dispatch combine rt speedup
1 14.242 13.326 27.568 1.7386
2 13.518 13.244 26.762 1.7577
4 12.956 13.290 26.246 1.8090
8 14.230 13.594 27.824 1.7194
16 13.628 15.990 29.618 1.6375
32 13.898 16.784 30.682 1.6369
64 14.618 18.190 32.808 1.6341
128 17.392 22.180 39.572 1.5593
256 23.170 32.498 55.668 1.4129
512 35.072 54.140 89.212 1.2492
1024 57.422 96.102 153.525 1.1866
2048 99.940 178.575 278.515 1.1680
4096 188.207 342.433 530.640 1.1902


==> data/series/a2a_v41flash_sentinel.dat <==
T dispatch combine rt speedup
1 8.240 9.144 17.385 2.7570
2 8.992 9.484 18.476 2.5460
4 8.286 11.588 19.874 2.3890
8 8.258 11.718 19.976 2.3949
16 8.506 12.108 20.614 2.3527
32 9.306 13.548 22.854 2.1976
64 10.758 16.270 27.028 1.9835
128 13.524 21.694 35.218 1.7521
256 20.608 34.480 55.088 1.4278
512 37.168 55.698 92.866 1.2001
1024 60.432 97.986 158.418 1.1499
2048 106.127 180.786 286.913 1.1339
4096 196.955 341.739 538.694 1.1724


==> data/series/payload_v41flash_combine.dat <==
T bf16 fp8 speedup_fp8 ratio_fp8
1 13.380 12.840 1.0421 2.0000
2 13.270 12.706 1.0444 2.0000
4 13.348 12.892 1.0354 2.0000
8 13.620 13.126 1.0376 2.0000
16 16.010 15.484 1.0340 2.0000
32 16.758 16.356 1.0246 2.0000
64 18.208 17.924 1.0158 2.0000
128 22.136 21.270 1.0407 2.0000
256 32.502 29.184 1.1137 2.0000
512 54.284 44.176 1.2288 2.0000
1024 96.188 74.296 1.2947 2.0000
2048 178.523 135.156 1.3209 2.0000
4096 342.537 250.407 1.3679 2.0000


==> data/series/payload_v41flash_dispatch.dat <==
T bf16 mxfp8 nvfp4 speedup_mxfp8 speedup_nvfp4 ratio_mxfp8 ratio_nvfp4
1 14.174 14.066 13.250 1.0077 1.0697 1.9309 3.5137
2 13.968 13.502 12.752 1.0345 1.0954 1.9309 3.5137
4 13.594 13.146 12.324 1.0341 1.1031 1.9309 3.5137
8 14.394 14.722 13.438 0.9777 1.0711 1.9309 3.5137
16 13.834 13.320 12.656 1.0386 1.0931 1.9309 3.5137
32 14.748 13.290 12.568 1.1097 1.1735 1.9309 3.5137
64 16.936 14.438 12.856 1.1730 1.3174 1.9309 3.5137
128 22.280 17.294 14.074 1.2883 1.5831 1.9309 3.5137
256 32.922 23.406 17.798 1.4066 1.8498 1.9309 3.5137
512 54.126 35.000 25.858 1.5465 2.0932 1.9309 3.5137
1024 95.874 56.922 38.786 1.6843 2.4719 1.9309 3.5137
2048 176.921 100.214 62.182 1.7654 2.8452 1.9309 3.5137
4096 339.557 188.383 112.128 1.8025 3.0283 1.9309 3.5137


==> data/series/scaling_kimik3_t1.dat <==
EP fence sentinel deepep ratio
8 34.620 17.480 53.578 0.5049
16 48.352 21.500 80.047 0.4447
32 53.698 21.774 73.502 0.4055
64 52.539 23.647 79.079 0.4501


==> data/series/scaling_kimik3_t128.dat <==
EP fence sentinel deepep ratio
8 44.140 31.524 70.904 0.7142
16 68.061 57.923 92.645 0.8510
32 76.591 61.335 97.086 0.8008
64 78.695 64.167 105.857 0.8154


==> data/series/scaling_v41flash_t1.dat <==
EP fence sentinel deepep ratio
8 42.998 17.452 44.720 0.4059
16 41.762 16.602 45.868 0.3975
32 43.213 17.322 48.616 0.4009
64 47.603 17.802 54.162 0.3740


==> data/series/scaling_v41flash_t128.dat <==
EP fence sentinel deepep ratio
8 48.876 31.736 57.816 0.6493
16 48.819 32.955 61.665 0.6750
32 53.767 34.693 66.406 0.6452
64 57.991 36.717 81.638 0.6331


==> data/series/steps_phase_v41flash.dat <==
T phase proto launch routing stores fence wait sanitize loads copyout other total
1 dispatch Fence 1.561 1.687 2.885 3.087 4.521 1.413 0.000 0.000 0.084 15.238
1 dispatch Sentinel 0.266 0.986 1.660 0.000 3.962 0.000 0.000 0.730 0.065 7.669
1 combine Fence 1.172 0.000 0.000 0.474 1.988 0.000 6.950 0.000 0.000 10.584
1 combine Sentinel 0.230 0.843 1.160 0.000 2.598 0.000 0.000 1.170 0.317 6.318
256 dispatch Fence 1.879 1.745 12.557 3.433 3.012 1.443 0.000 0.000 0.110 24.179
256 dispatch Sentinel 0.522 0.920 9.559 0.000 8.560 0.000 0.000 0.882 0.063 20.506
256 combine Fence 1.235 0.000 0.000 0.140 3.456 0.000 24.197 0.000 0.000 29.028
256 combine Sentinel 0.886 1.458 7.958 0.000 14.813 0.000 0.000 3.417 0.676 29.208

